Topology and Geometry of Crystallized Polyominoes

We give a complete solution to the extremal topological combinatorial problem of finding the minimum number of tiles needed to construct a polyomino with $h$ holes. We denote this number by $g(h)$ and say that a polyomino is crystallized if it has $h$ holes and $g(h)$ tiles. We analyze structural properties of crystallized polyominoes and characterize their efficiency by a topological isoperimetric inequality that relates minimum perimeter, the area of the holes, and the structure of the dual graph of a polyomino. We also develop a new dynamical method of creating sequences of polyominoes which is invariant with respect to crystallization and efficient structure. Using this technique, we prove that crystallized polyominoes with $h_l=(2^{2l}-1)/3$ holes are unique.

==> minpermaxholes.txt <==
\begin{figure}[H]
\begin{center}

\begin{tikzpicture}
\foreach \x/\y in {-1/0, -2/0,-2/1, -2/2, 0 / 1, 1 / 0, 2 / 0, 2 / 1, 0 / 2, 1 / 2, 2 / 2, -1/2, -1/-1, 0/-1, 1/-1 } { 
\path [draw=gray!66!black, fill=gray!66!black] (.5+\x-0.45, .5+\y-0.45)
-- ++(0,.9)
-- ++(.9,0)
-- ++(0,-.9)
--cycle;
}
\end{tikzpicture}
\end{center}
 \caption{Achieving the minimum outer perimeter and the maximum number of holes. This polyomino $A$ has $14$ tiles, $3$ holes, and $p_{o}(A)=18$. We know that $f(14)=3$. From (\ref{perimeter1976}) we have $p_{min}(14+3)=2\ceil{2\sqrt{17} }=18$. We conclude that $p_{min}(14+3)=p_{min}^{out}(14,3)$.}
 \label{minpermaxholes}
\end{figure}



==> snake1.txt <==
\def\ra{.7}

\begin{figure}[H]
    \centering
    \begin{subfigure}[t]{.25\textwidth}
        \centering
        \begin{tikzpicture}
            \Swl{2}{3}
        \end{tikzpicture}
        \caption{$S(2,3)$}
        \label{fig:snake1}
    \end{subfigure}
\hspace{1cm}
    \begin{subfigure}[t]{.65\textwidth}
    \centering
        \begin{tikzpicture}
            \Swl{5}{2}
        \end{tikzpicture}
        \caption{$S(5,2)$}
        \label{fig:snake1}
    \end{subfigure}
\end{figure}
